Precision Measurements of Higher-Order Angular Galaxy Correlations Using 11 Million SDSS Galaxies

We present estimates of the N-point galaxy area-averaged angular correlation functions wN for N = 2,...,7 from the third data release of the Sloan Digital Sky Survey (SDSS). The sample was selected from galaxies with 18 < r < 21, and is the largest ever used to study higher-order correlations. The measured wN are used to calculate the projected, sN, and real space, SN, hierarchical amplitudes. This produces highly-precise measurements over 0.2 to 10 h-1 Mpc, which are consistent with Gaussian primordial density fluctuations. The measurements suggest that higher-order galaxy bias is non-negligible, as defining b1 = 1 yields c2 = -0.24 +/- 0.08. We report the first SDSS measurement of marginally significant third-order bias, c3 = 0.98 +/- 0.89, which suggests that bias terms may be significant to even higher order. Previous measurements of c2 have yielded inconsistent results. Inconsistencies would be expected if different data sets sample different galaxy types, especially if different galaxy types exhibit different higher-order bias. We find early-type galaxies exhibit significantly different behavior than late-types at both small and large scales. At large scales (r > 1 h-1 Mpc), we find the SN for late-type galaxies are lower than for early-types, implying a significant difference between their higher-order bias. We find b1,early = 1.36 +/- 0.04, c2,early = 0.30 +/- 0.10, b1,late = 0.81 +/- 0.03, and c2,late = -0.70 +/- 0.08. Our results are robust against the systematic effects of reddening and seeing. The latter introduces minor structure in wN.

==> response.txt <==
We wish to thank the referee for the insightful comments and requests for clarifications which we feel have greatly enhanced this paper. We list below the changes we have made in response to specific requests.


Main Comments:

- In reality you cover quite a large redshift range (0.0<z<0.75) which
  is projected onto a single surface.  It is not clear to what degree
  the evolution of clustering influences your results.  This may be
  especially important for early/late types, which i suspect are
  primarily sampling different epochs.  Because you directly compare
  early and late types you should demonstrate that the comparison is
  "fair" and not a result of sample selection (e.g. comparing early
  types at higher redshift to late types at lower).

Response:  
	We have added a statistical characterization of the redshift distributions of our
	early and late-type galaxies to the paper (in the first paragraph of 5.2).  Given the
	similarities, we determine that the comparison is fair.  We did not feel that
	including plots of the distributions would aid the paper, but if the referee 
	wishes to verify this first-hand, we can easily provide them.

- The most interesting differences in your s_N results occur where you
  change measurement techniques (i.e. at 0.1 degrees, Fig.9).  Given
  that the shift in amplitude at this scale is so critical to your
  results, i would like to see some justification that the two methods
  behave similarly on scales where they overlap (not just at 0.1
  alone - extend so the reader can have confidence in both methods).
  
Response:
	We have changed figure 8 so that both methods are plotted, with significant 
	overlapping of the angular scales. The agreement between the two methods in the larger 
	overlap area is still evident.

- The brightest magnitudes don't appear to me to necessarily have the
  smallest errors in Figs. 9 & 10, as claimed in Section 5.1,
  paragraph 3.
  
Response:
	We have changed the text to read 'are not significantly larger ... (and in some cases they 
	are significantly smaller)'.  

- In Section 5.1 4th paragraph, if you're going to split your fit
  into two ranges choose a scale and stick with it (i.e. at 1h-1Mpc
  *or* 2h-1Mpc *or* whatever).  The larger scale S_N's are typically
  not really constant and the choice where to split is somewhat
  arbitrary anyway.  It just makes it easier to interpret and compare
  the results. 
  
Response:
	Done, we have changed things so that we split each at 2h-1Mpc.
	

- This is probably my greatest concern: how did you arrive at the
  fitted S_N values presented in the Tables?  Did you use a covariance
  matrix or just take the mean and variance?  The points you are
  fitting will be highly correlated, and where you think you have 7
  (say) points in reality will reduce to something like 3 or less
  independent ones.  Given that these *are* the results of your paper,
  you should fit properly, accounting for all correlations in the S_N
  measurements.  Or you should at least justify to the reader why you
  believe you don't need to.
  
Response:
	We hadn't properly take covariance into account, but now we have for
	all of our fits.  One very important note is that when we went back to
	fix this, we found another error that made the error on our power-law
	fits to w2 much larger than they should have been.  We had also incorrectly
	calculated the error for the values that went into our tables of average
	S_N.  For these reasons, the error on our fitted parameters has actually gone 
        down in many cases. To be clear, if we do not include covariance, the resulting
	errors are even smaller (typically 20% or so) as would be expected when covariance 
        is not taken into account.

- For Eq.16 cite Fry & Gaztanaga 1993, who were one of the first (the
  first?) to propose expanding delta in this way.  They also measured
  c2 and c3 which you should compare with.  Thus you are not really
  the first to measure the third order bias as claimed in the
  abstract, although your result is of course superior.

Response:
	Thank you for pointing this out, we are surprised that we missed this.  The paper
	is cited at the appropriate equations and in the introduction (end of 4th paragraph).
	We did not feel a direct comparison between the results was possible, however, since
	this paper appears to determine the relative bias between optical and IRAS surveys, and not
	simply the bias of optical surveys.

- Fig.13 certainly is interesting.  In the last paragraph of Section 6
  you claim a prediction of your results is that small scale
  structures (<500h-1kpc) should show merger activity leading to
  bursts, while larger scale structures (>500h-1kpc) should be more
  relaxed.  In realty this is just a restatement of the already
  observed "downsizing" of SF (e.g. Cowie et al 1996), i.e. at later
  times lower mass objects still have gas to fuel SF (and bursts),
  while more massive objects do not (no SF and dry mergers).  Your
  results support this picture.
  
Response:
	We discussed this at length, and we decided that since our color cut really only 
	separates galaxies that are forming stars and galaxies that aren't, we cannot 
	confidently comment on this.  We do expect, however, that with the photometric
	redshifts provided by DR5, we will be able to separate by luminousity and address
	this issue. We have, however, expanded the discussion on the late-early type split
        to account for the halo interpretation of our clustering results, as seen in Figure 11.

- Tables: do you really need 7 tables?  Can you compress your main
  results down into 2 or 3 tables for clarity and conciseness?
  
Response:
	We have condensed to 5 tables, and could easily condense to three if need be.
	We have not done so in this version of the paper because in the preprint format
	we are using it makes the tables longer than the page (even in landscape mode).
	We are willing to work with the ApJ production staff to reduce the table count to 
	3 if the referee feels it is warranted.

- Figures: i would like to see more lables in the figures themselves
  so the reader can instantaneously know what each panel is showing
  (specifically Figs.8-12, but also others).  Say what order is being
  plotted, what magnitude range, what type, etc - there is typically
  plenty of space to add such information.
  
Response:
	We have added the appropriate labels, and feel the figures are now more
	easily understood.



More minor Comments:

- Section 1, last paragraph: "After discussing our data and
  techniques, we ..." -> "After discussing our data in \S2 and
  techniques in \S3 and \S4, we ..."

Response:
	Done

- Section 3.3, first paragraph: please define lambda and eta.

Response:
	we have cited the Stoughten EDR paper where these are defined

- Section 4, Eq.15: link back to Eq.1 and Section 1 here.

Response:
	Done

- Section 4.3: worth pointing out that an angular analysis has an
  advantage over 3D in that it is less susceptible to rare peaks in
  the density distribution. E.g. superclusters in the 2dFGRS make a
  big difference to the measured moments in redshift space (Croton et
  al. 2005).
  
Response:
	Thanks, we have expanded upon this fact to bring up several advantages of angular surveys
	over redshift surveys (in middle of the last paragraph of the introduction).

- Section 5.2 and Fig. 11: its interesting that late types appear to
   show more 1-halo/2-halo structure than early types.  Worth a
   mention in this context?
   
Response:
	Again, thank you.  We feel this is incredibly interesting, and we have thus
	 expanded upon this idea with new paragraphs in sections 5.2 and 6.3.
	We hope to be able to greatly expand upon this in our work with DR5 galaxies.

- Section 6.1, bottom pg 14: cite Norberg et al. 2002 and Madgwick et
  al. 2003 for early/late type clustering differences in the 2dFGRS.
  
Response:
	Done

- Section 6.2, just after Eq.20: "by ," <- something missing or should
  be omitted?
  
Response:
	Editorial oversight, should have been omitted and is now.

